Testing the tidal stripping scenario of ultra-compact dwarf galaxy formation by using internal properties

We use the hydrodynamical EAGLE simulation to test if ultra-compact dwarf galaxies (UCDs) can form by tidal stripping by predicting the ages and metallicities of tidally stripped galaxy nuclei in massive galaxy clusters, and compare these results to compiled observations of age and metallicities of observed UCDs. We further calculate the colours of our sample of simulated stripped nuclei using SSP models and compare these colours to observations of UCDs in the Virgo cluster. We find that the ages of observed UCDs are consistent with simulated stripped nuclei, with both groups of objects having a mean age > 9 Gyr. Both stripped nuclei and UCDs follow a similar mass-metallicity relationship, and the metallicities of observed UCDs are consistent with those of simulated stripped nuclei for objects with M > $10^{7}~M_{\odot}$. The colours of observed UCDs are also consistent with our simulated stripped nuclei, for objects with M > $10^{7}~M_{\odot}$, with more massive objects being redder. We find that the colours of stripped nuclei exhibit a bimodal red and blue distribution that can be explained by the dependency of colour on age and metallicity, and by the mass-colour relation. We additionally find that our low mass stripped nuclei sample is consistent with the colour of blue globular clusters. We conclude that the internal properties of simulated nuclei support the tidal stripping model of UCD formation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
